String Diagram Rewrite Theory III: Confluence with and without Frobenius

In this paper we address the problem of proving confluence for string diagram rewriting, which was previously shown to be characterised combinatorically as double-pushout rewriting with interfaces (DPOI) on (labelled) hypergraphs. For standard DPO rewriting without interfaces, confluence for terminating rewrite systems is, in general, undecidable. Nevertheless, we show here that confluence for DPOI, and hence string diagram rewriting, is decidable. We apply this result to give effective procedures for deciding local confluence of symmetric monoidal theories with and without Frobenius structure by critical pair analysis. For the latter, we introduce the new notion of path joinability for critical pairs, which enables finitely many joins of a critical pair to be lifted to an arbitrary context in spite of the strong non-local constraints placed on rewriting in a generic symmetric monoidal theory.

==> figures/BRchange.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (-0.625, 0) {};
		\node [style=none] (2) at (0.625, 0) {};
		\node [style=BRchange] (3) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw [style=alt sort] (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/BRinput.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=BRchange] (1) at (0, 0) {};
		\node [style=none] (2) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw [style=alt sort] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Bcounit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot] (0) at (0, 0) {};
		\node [style=none] (3) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Bid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=def sort] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/BsRcounit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (0, 0) {};
		\node [style=none] (3) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/BsRunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (0, 0) {};
		\node [style=none] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Bunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot] (0) at (0, 0) {};
		\node [style=none] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RBchange.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (0.625, 0) {};
		\node [style=none] (2) at (-0.625, 0) {};
		\node [style=RBchange] (3) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw [style=alt sort] (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RBoutput.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=RBchange] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw [style=alt sort] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Rcounit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (0, 0) {};
		\node [style=none] (3) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=alt sort] (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Rid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=alt sort] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RsRcounitIO.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (0, 0) {};
		\node [style=none] (3) at (-1, 0) {};
		\node [style=none] (6) at (-1.75, 0) {};
		\node [style=BRchange] (7) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=alt sort] (0) to (3.center);
		\draw (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RsRunitIO.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (0, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=none] (6) at (1.75, 0) {};
		\node [style=RBchange] (7) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=alt sort] (0) to (3.center);
		\draw (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Runit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red dot] (0) at (0, 0) {};
		\node [style=none] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=alt sort] (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Wcounit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (0, 0) {};
		\node [style=none] (3) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Wunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (0, 0) {};
		\node [style=none] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=0, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/counit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot] (0) at (0, 0) {};
		\node [style=none] (3) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=180, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fpath-counit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vsmall box] (0) at (0, 0) {};
		\node [style=none] (5) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fpath-unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vsmall box] (0) at (0, 0) {};
		\node [style=none] (5) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot] (0) at (-1, 0) {};
		\node [style=none] (3) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> part3_reviews_revised_version.txt <==
Reviewer(s)' Comments to Author:
Referee: 2

Comments to the Author
The problems that I mentioned in my previous report are now solved, so I think that the paper can be accepted

Referee: 1

Comments to the Author
The paper is in an excellent form, and has been improved upon by the authors from the previous version including the changes requested, hence I recommend it for acceptance after some minor typos have been fixed. 

Minor typos:

- p. 3, line 6: ?conditions? -> ?condition?
- p. 3, line -13: ?And, on an? -> ?And, on a?
- p.4, line 11: ?finite set? -> ?a finite set?
- [several occurrences, e.g., p. 10, line 2 and p. 13, line 1}: ?.? (or ?:?) missing at end of sentence before a diagram
- p. 10, 1st sentence of ch. 3: ?DPO with interfaces? -> ?DPO without interfaces? (as Definition 2 is formulated in the setting of DPO rewriting without interfaces)
- p. 12, left subdiagram of (6): index of ?C_1? should be ?2? and vice versa (i.e., indices should be swapped)
- p. 15, first diagram: (\delta_1) covered by arrow (maybe curve the covering arrow a bit more?)
- p. 17, line -9: ?exists isomorphism? -> ?exists an isomorphism?
- p. 17, line -5: ?for every pairs? -> ?for every pair?
- p. 18, line 1: ?every objects? -> ?every object?
- p. 20, first diagram of Section 4.2: there is a spurious ?.? In the diagram
- p. 22, line 13: ?such ma-cospan? -> ?such an ma-cospan?
- p. 28, line -7: there seems to be either a line-break missing between lines -7 and -6, or the line-break should be omitted altogether
- p. 31, last diagram: ?(\delta_1)? and ?G_1? covered by arrows (maybe curve them differently/)
